The role of the chromospheric magnetic canopy in the formation of a sunspot penumbra

While it is being conjectured that a chromospheric canopy plays a role in penumbra formation, it has been difficult to find observational evidence of the connectivity between the photosphere and the chromosphere. We investigate the existence of a chromospheric canopy as a necessary condition for the formation of a penumbra and aim to find the origin of the inclined magnetic fields. Spectropolarimetric observations of NOAA AR 12776 from the GRIS@GREGOR instrument were analyzed. Atmospheric parameters were obtained from the deep photospheric Ca I 10839 {\AA} line (VFISV inversion code), the mostly photospheric Si I 10827 {\AA} line (SIR inversion code) and the chromospheric He I 10830 {\AA} triplet (HAZEL inversion code). In the deepest atmospheric layers, we find that the magnetic properties (inclination and field strength distribution) measured on the sunspot sector with fully fledged penumbra are similar to those measured on the sector without penumbra. Yet, in higher layers, magnetic properties are different. In the region showing no penumbra, almost vertical chromospheric magnetic fields are observed. Additionally, thin filamentary structures with a maximum width of 0.1 arcsec are seen in photospheric high-resolution TiO-band images in this region. The existence of a penumbra is found to be discriminated by the conditions in the chromosphere. This indicates that a chromospheric canopy is a necessary condition for the formation of a penumbra. However, our results demonstrate that inclined fields in the chromospheric canopy are not needed for the development of inclined fields in the photosphere. We question the `fallen-magnetic-flux-tubes' penumbra formation scenario and favor a scenario, in which inclined fields emerge from below the surface and are blocked by the overlying chromospheric canopy.

==> contribution_list.txt <==
This file lists the contributions that every (co)-author has done to this paper.
The single points in your own personal section are only proposed and can be incomplete! Please check it and add if something is missing or wrong!

Philip: 
- taking observations and choosing the region of interest with Svetlana on Oct 15-17, 2020
- development and conception of the scientific project
- leading the project and coordinating the contributions from all participants
- choosing the data set, discovering the 'thin bright filaments' in the TiO images
- characterization of the 'thin bright filaments'
- analysis of HMI data
- running the VFISV inversions 
- participating in velocity calibration of SIR + VFISV results, calculating the results
- analysis of the SIR + VFISV results (plotting maps, choosing ROIs, scatter plot)
- participation in trying and evaluating different HAZEL inversions schemes
- analysis of HAZEL results
- writing the first draft of the paper

Christoph:
- preparing the GRIS data for the SIR and HAZEL inversions (normalization, wavelength calibration, limb-darkening correction)
- absolute wavelength calibration for accurate velocities (repeated several times to get a more precise zero velocity)
- prepare folder for SIR parallel inversions for Philip. Finally run several SIR-parallel inversions myself. 
- Data preparation and analysis of HAZEL inversions
- Help with implementing GRAZAM
- Several discussion zoom meetings on: wavelength calibration, zero velocity, parameters for HAZEL inversions, results, paper
- Comments on manuscript

Sergio:
- running HAZEL inversions and analyzing them. I would like to add that we run more than 7 kind of inputs inversions not only for the He I 10830 but for the Si I 10827. So the Chromospheric inversions fit the best in the non-penumbra part. This was very time consuming, preparing the inversions, changing the inversion set up. Apart for the 7 inversions I tried I also tried many different more in single pixels in the mentioned area. Because we change the wavelength vector I also had to re-launch inversions to see the differences in LOS velocity.
- participating in the analysis of He 10830 data (e.g. line depression map)
- Participating in the velocity calibrations meetings, results, and calculating the chromospheric results and analyzing the results together with other members in several meetings.
- tested GRAZAM for sever week in your data and other data sets. Svetlana´s and Lucia´s sunspots and also another sciver data. Still working on it.
- commented on manuscript

Svetlana:
- taking observations and choosing the region of interest with Philip on Oct 15-17, 2020.
- taking new dark calibration data for BBI after the campaign, 
- Calibration of the BBI data with new darks -> done, further image processing needs to be confirmed
- ?Temperature inferences from BBI data? -> Was considered at the beginning, but not for this paper - will be still interesting to do this later
- suggested error analysis of the results
- participated in the analysis of the inversion results and the 'thin bright filaments'
- contributed to the manuscript

Nazaret:
- participating in the analysis of the inversion results (especially velocities) and the 'thin bright filaments'
- major input to discussion of the scientific framework of this project and conclusions to draw from the new results
- contributing to the structure and storyline of the publication
- ...

Rolf (not co-author, will be listed in the acknowledgements):
- running the KISIP reconstruction of the BBI data
- participating in the velocity calibration of VFISV and SIR results
- contributing to the analysis of the inversion results and the 'thin bright filaments'
- ...

Lucia:
- wrote BBI data reduction pipeline together with Svetlana
- evaluation of BBI parameters and methods (e.g. how to get rid of artifacts, which speckle reconstruction is best, how to align mosaic subfields best)
- participating in the BBI data calibration (rigid alignment of Gband with TiO data, temporal alignment, filtering out camera artefacts, replacing darks, etc.)
- participating in the GRIS data calibration (pointing out misalignment between GRIS beams, re-reducing GRIS
- wrote and tested GRAZAM (more than 1 week of coding)
- adapted GREGOR ephemeris library for GRAZAM
- planning, managing, and executing redesign of the telescope optics before the SciVer phase observing campaign (>1 year of work). Organized SciVer.
- commented on manuscript, wrote parts of sections, input/comments for nearly all sections


Thomas:
- re-structuring of the telescope optics before the SciVer phase observing campaign
- comments on manuscript




==> plots/evolution_event_0.txt <==
path: H:\bbi\proc_20201016\eventsaligned

==> plots/x190y090.txt <==
/dat/lindner/bbi/20201016_analysis/inversion/example_specs

==> plots/x200y090.txt <==
/dat/lindner/bbi/20201016_analysis/inversion/example_specs

==> referee_report_reply_1.txt <==
To the EDITOR: Dear Editor, we have created a new version of the manuscript where we addressed all points requested by the referee. Below you find our responses to each of the points, where we describe how we adapted the suggested changes. We have also uploaded an archive file "plots.zip" containing additional plots for the referee. Best regards, Philip Lindner
To the REFEREE: Dear Referee, thank you for the detailed report. We have addressed the points you have raised and below each point we describe how we adapted the study. You also find additional figures in the archive file "plots.zip".


----------------------------------------------------------------------------
Each bullet point starting with a '-' is a point made by the referee. Our response to each point starts after 'RESPONSE'
----------------------------------------------------------------------------

-Could you please show the observed and inversion profiles for a pixel (or a box) inside the umbra, the penumbra and a QS area? You could put the figure/figures in the appendix. Maybe the pixels can be chosen inside the FoV shown in Fig. 8 except for the QS profile.
RESPONSE: 
We added Figures showing profiles for a pixel in 1) the umbra, 2) the penumbra 3) and the quiet sun. They can be found in Appendix C.

-I do not understand why the Hazel maps are shown in Fig 3 and not the SIR or VFISV. I suggest moving Fig 3 later, before for example Fig 8.
RESPONSE: 
The reason why we show the HAZEL maps first is because the Helium plots show large-scale structures that characterize the Active Region as a whole. For these maps, the full FOV of GRIS is shown. We intended to give this information about the surroundings of the sunspot before analyzing its details. In addition, Fig. 3 shows the masked pixels, which are explained in Sect. 3 describing the methodological details on the inversions.

- Since the GRAZAM tool has never been used before, I suggest to use another disambiguation tool and comparing the results to prove the goodness of using the new tool
RESPONSE: 
The GRAZAM tool is a tool that automatically processes the inversion maps from GRIS data (e.g. correcting the orientation of the maps, etc.) and writes the input data for the AZAM code. The actual disambiguation was done with the well-known and frequently-used AZAM code (Lites et al. 1995). We have specified this in the text (Section 3.4).

-Fig. 4 shows HMI data from 2020-10-15 to 2020-10-17 (at 20:34), why are you not also showing the 2020-10-18 as cited in the text (first paragraph of Section 4.1)? Also at the end of the paragraph you write more about what will happen to the penumbra till 2020-10-21. I believe these additional maps should be added to this figure.
RESPONSE: 
We have now added more maps to Fig. 4 to cover the range until 2021-10-21.

-No HMI magnetograms are shown, even though you calculate the amount of magnetic flux. I suggest including a figure with at least two magnetograms (one 24 hr before your obs and the one 24 hr after). Also add the contour in the continuum map you used to calculate the estimation of spot size.
RESPONSE: 
We have created a Figure that shows maps of the continuum intensity and the vertical and the horizontal magnetic flux for two timesteps. We chose the timestep 12 hr before and 12 hr after the observations, because on 2020-10-15T08:34, only very few magnetic elements are visible. We plotted the contour from the continuum intensity map also on the magnetic maps. Since this new figure mostly serves to demonstrate our methodology in more detail and it does not allow for any further insight in the investigation, we show it in the appendix (Appendix A).

-I have a question about the bright point located at the end of some TBF. Are they also recognizable in the G-band? and how about the magnetic field inclination? In fig. 8, where the magenta contour (TBF) is overplotted, looking at the SIR log tau -1.5 inclination panel, at the left edge I can see (but I am not sure) a patch which inclination is around 100 degree, opposite to that of the umbra. These patches are also seen in Romano et al. 2014, Murabito et al. 2016 ad Murabito et al. 2021 (take a look of these work for more details)
RESPONSE: 
Yes, they are recognizable in G-band, but are better visible in TiO, as can also be seen in the images shown in Appendix (now Appendix B, previously Appendix A). Unfortunately, only one TBF (the one shown in Fig. 7, previously Fig. 6) appeared in the location where the GRIS slit happened to be located at the respective time. Only for this TBF, the GRIS data can serve to characterize the surrounding of the TBF, although the difference in spatial resolution has to be kept in mind. This TBF, however, was not one of the TBFs showing a bright point. We are therefore not able to make a statement on the magnetic field of the bright points.

-I am not completely agree with the sentence at the end of the first paragraph in the sect 4.3 : “In this respect, region A and region B look similar based on visual impression from the VFISV inclination and mag….” What I can certainly see is that the filamentary pattern is more visible in region B than in region A and that this extends more (green/yellow area in region B in mag VFISV). I suggest to rephrase the sentence. And also point 2 in section 5. Including the first sentence of the following paragraph. I would say that the magnetic field is similar on both sides in the three SIR maps, but not for the inclination.
RESPONSE: 
We rephrased the sentence and now refer to the section analyzing the scatter plots. These scatter plots show the similarity between region A and B for the VFSIV maps. In Section 5, point two, we changed the formulation and now describe the observed pattern of region A as a spine/intraspine-like pattern.

-Even though the second and third GRIS scans were not acquired during good and stable seeing conditions, since these represent rare observations I would suggest to show in the appendix the scatterplots for region A and B for these scans too.
RESPONSE: 
We produced scatter plots also for the other two maps. When using the same region definitions, however, the spot has evolved a bit and/or the telescope FOV shifted slightly. In region B, a part of the umbra is now enclosed in region B for Map 3 (already a bit in Map 2): This, and also the blurring effects due to worse seeing, make a direct comparison difficult and imprecise. We have attached these figures to the report, but would rather refrain from showing them in the paper. The umbral structure in the box of region B probably causes the skewing of the contribution because of the additional, stronger and more vertical magnetic fields in the region.

-I suggest reporting on Fig. 8 the pixels representing the “tail” in the VFISV scatterplot.
RESPONSE: 
These pixels were mentioned first in the Analysis Sect. 4.4. Later on, in Sect. 5, point 2, they are then compared to earlier observations. In Sect. 4.4 we now refer to Sect. 5, point 2 and we changed the formulation in Sect. 5, point 2 to make the point clearer.

-I also noted that the scatterplots of SIR inversion display a considerable number of pixels of region B stays on the orange shaded area at log tau -1.5 and -2 and no longer fall inside the orange shaded area at log tau -2.5. Are these pixels significant? to what corresponds? Could you overplot these pixels in the SIR inclination and magnetic field maps?
RESPONSE: 
Yes, these pixels are significant. One key point of the study is exactly that the distributions of region A and region B overlap in low atmospheric heights. We used this behavior to characterize a similarity in the magnetic field topology. It tells us about the similarity of the magnetic field in the low atmosphere in the spot regions with and without penumbra. In higher layers, however (log tau = -2.5 and chromosphere), there are many points from the distribution of region A that do not fall into the distribution of region B. We interpret this as the field becoming more different between region A and region B. We have described this behavior in Sect. 4.4 and also summarize this point in Sect. 5, point two. We rephrased the formulation of the summary point to make this clearer.

-Have you tried to do scatterplots between inclination and vlos? it could be useful in describing the VLOs maps in section 4.5.
RESPONSE: 
We thank the referee for this idea. This could certainly be interesting, but we are afraid that it is beyond the scope of this paper. Here, we wanted to focus only on the magnetic field topology of the sunspot. In general, the spine/intraspine structure suggests that more inclined fields are generally associated more with low field strength and vice-versa (as mentioned in Sect. 4.4). For the velocity-inclination distribution, such a connection is less obvious, especially because only the line-of-sight component of the velocity is available. It would therefore be difficult to interpret such a plot. An investigation of the dependence between velocity and inclination would require a more detailed and elaborated analysis, but could potentially give valuable insights. We think it would be a good topic for a follow-up study.

-I suggest to add in table 1 also the average atmospheric parameters for the TBF to easily compare region A, region B and TBF itself.
RESPONSE: 
The new Table 2 now shows these values, because it was difficult to format Table 1 such that it can also contain the parameters of the TBF. We were now also able to reduce the text of Section 4.6. We note that the numbers changed slightly (on the order of 1 percent). This is because we had re-calibrated the BBI data, which slightly changes the alignment of BBI imaging data to the GRIS slit-reconstructed maps. The position of the TBF therefore changed slightly. We had missed to repeat the calculation of the TBF averages after the re-calibration. We also added an overline symbol to the respective parameter of the first row of Table 1 to make it more clear that average values are given.

-I do not completely agree that inclined photospheric fields are present where there is no penumbra. As already noted I believe that in region A the field strength and inclination is not similar in the deep photosphere (repeated in the discussion and conclusion). I would be sure, maybe the change of color table of inclination maps could help me. I suggest reading again the results and discussion for this aspect.
RESPONSE: 
We agree that a visual comparison of the inclination maps is difficult. We tried other colormaps for the inclination maps (linear colormaps, non-linear colormaps, etc.), but unfortunately, none of them resulted in a better visibility of the structures. The existence of inclined deep photospheric fields in region A (without penumbra) can most clearly be shown by analyzing the respective (top-left) scatter plot of Fig. 9. The distributions from region A and region B overlap largely and the average inclination (and also field strength) values are almost the same. We therefore changed the text of the second point of Sect. 5: We focus now more on the scatter plots and the average values of the respective regions to show the similarity between region A and region B. We have also tried to make this point more clear with a changed formulation in the paragraph discussing the implication on different penumbra formation scenarios later on in Sect. 5.

-Could you please explain better your point to explain the penumbra formation? I like the sketch of Fig. 11 but the explanation is a bit difficult for me to understand.
RESPONSE: 
We tried to explain the penumbra formation scenario better by making some formulations more clear. We also added a small paragraph on how the chromospheric canopy could block photospheric fields from emerging.

Minor comments on figures:

Figure 1: - pixels shown in fig 2 should be drawn in Fig 1 for a better visualization. Also the FoV shown in Fig 3 and 8 should be drawn. Also indicate the TBF
RESPONSE: 
The contour of the TBF is now shown in magenta in Figure 1. The FoV of Fig. 8 is now shown. Figure 3 shows the full FoV of GRIS, which is already shown as a white box. We added a sentence in the caption of Fig. 3 explaining that the full GRIS FoV is shown. The location of the example pixel shown in Fig. 2 is depicted as a blue cross now.

Figure 6 and Figure 7: I suggest to invert the order of their appearance
RESPONSE: 
Done.

Figure 7: Could you add a panel with the TiO map shown in Fig.1 in the left side of the image?
RESPONSE: 
Figure 1 shows the timestep, in which the co-temporal TBF (the one in which the GRIS slit happened to be in this location during the time it was visible in BBI) was visible. Figure 7 (now Figure 6) shows a different timestep, so we cannot refer to Fig. 1 in this case. The reader can, however, read the location of this TBF from the coordinates. We also added a sentence to the caption of Fig. 7, referring to Fig. 8, in which the location of the TBFs is drawn.

Figure 8: - I suggest changing the color table of inclination maps in order to better show the difference between vertical and horizontal fields (at the moment the colors are too similar).
RESPONSE: 
(see above point on the presence of inclined photospheric points)
- Also add the DC arrow in all the left panels.
RESPONSE: 
Done.

- I suggest to increase the linetick of the TBF contours (magenta and orange) as well as the umbra-penumbra contour.
RESPONSE: 
We increased the line thickness of the magenta TBF contour to the maximum, at which a blank area inside the contour is still visible (This shows that the plotted structure is actually a contour, not just a line). We also increased the transparency of this contour line to make it better visible. For the other TBFs and also for the umbra/penumbra contour, we increased both the line thickness and the transparency. We also changed the color of the dashed contour in the GRIS continuum map to brown, so that it has the same color as the contour in the HAZEL maps. That is more consistent because these are contours produced from GRIS data. We added one sentence to the end of Sect. 4.3 to explain this.
